Characterization of a deep-depletion 4K x 4K CCD Detector System designed for ADFOSC

We present the characterization of the CCD system developed for the ADFOSC instrument on the 3.6m Devasthal Optical Telescope (DOT). We describe various experiments performed to tune the CCD controller parameters to obtain optimum performance in single and four-port readout modes. Different methodologies employed for characterizing the performance parameters of the CCD, including bias stability, noise, defects, linearity, and gain, are described here. The CCD has grade-0 characteristics at temperatures close to its nominal operating temperature of $-120^\circ$C. The overall system is linear with a regression coefficient of 0.9999, readout noise of 6 electrons, and a gain value close to unity. We demonstrate a method to calculate the dark signal using the gradient in the bias frames at lower temperatures. Using the optimized setting, we verify the performance of the CCD detector system on-sky using the ADFOSC instrument mounted on the 3.6m DOT. Some science targets were observed to evaluate the detector's performance in both imaging and spectroscopic modes.

==> Characterization of CCD/ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
